On the Security of the Ping-Pong Protocol

We briefly review the security of the ping-pong protocol in light of several attack scenarios suggested by various authors since the proposal of the protocol. We refute one recent attack on an ideal quantum channel, and show that a recent claim of falseness of our original security proof is erroneous.

==> Coverletter.txt <==
Dear Editors, 

it is a pleasure for us to send you our revised manuscript "On the Security of the Ping-Pong Protocol".

We have adressed the issues raised by reviewer #1:
i) We have added a brief interlude answering the reviewer's question about relative phase detection.
ii) We have extended section 8 by one more phrase to clarify the reviewers concern about entropy and encoded information. 

Reviewer #2 is wholly positive, so there are no issues to address.

Despite Prof Zhang's statement attached to your previous communication, the critical paper is still not withdrawn nor is there any official comment about its falseness, so we have decided to keep section 7 of our manuscript, now having the number 8, with the "bad taste" phrase removed. Apart from merely refuting the critical paper's claim, we think that our section 8 generally helps to avoid some typical misconceptions about the role of information and security in direct communication schemes.

Motivited by Prof Zhang's remarks, we have added a new section (number 5) dedicated to the paper [PLA 333 (2004) 46]. Also, we have reworked the section about Wojcik's attack scheme to further clarify the general attack strategy.

We thank the referees, Prof Zhang, and the editor Peter Holland for their valuable comments and hope that our work is now acceptable for publication.
 
Yours sincerely, 
 
Kim Bostršm and Timo Felbinger
